Combining Query Performance Predictors: A Reproducibility Study

A large number of approaches to Query Performance Prediction (QPP) have been proposed over the last two decades. As early as 2009, Hauff et al. [28] explored whether different QPP methods may be combined to improve prediction quality. Since then, significant research has been done both on QPP approaches, as well as their evaluation. This study revisits Hauff et al.s work to assess the reproducibility of their findings in the light of new prediction methods, evaluation metrics, and datasets. We expand the scope of the earlier investigation by: (i) considering post-retrieval methods, including supervised neural techniques (only pre-retrieval techniques were studied in [28]); (ii) using sMARE for evaluation, in addition to the traditional correlation coefficients and RMSE; and (iii) experimenting with additional datasets (Clueweb09B and TREC DL). Our results largely support previous claims, but we also present several interesting findings. We interpret these findings by taking a more nuanced look at the correlation between QPP methods, examining whether they capture diverse information or rely on overlapping factors.

==> ecir25/figs/heatmap/cw09_post.csv <==
1,0.2075,0.0516,0.9847,0.2189,-0.0006,-0.0398,0.0912,0.2191,0.0944
0.1664,1,0.4091,0.2038,0.5527,0.2574,0.1328,0.2565,0.2428,0.1978
-0.0177,0.3844,1,0.0457,0.1647,0.6303,0.3498,0.4219,0.3311,0.4159
0.7821,0.1478,0.0138,1,0.2363,0.007,-0.0281,0.0903,0.2204,0.1047
0.1181,0.7103,0.3818,0.1401,1,0.3147,0.01,0.1282,0.157,0.0867
-0.0392,0.3688,0.6798,-0.0157,0.4071,1,0.2134,0.3387,0.3023,0.3001
0.0389,0.1463,0.2733,0.0489,0.1901,0.2165,1,0.4587,0.309,0.3156
0.0524,0.2221,0.2972,0.0779,0.2564,0.2714,0.3251,1,0.3876,0.4502
0.2129,0.2391,0.2395,0.2425,0.2202,0.2224,0.2237,0.2773,1,0.3539
0.1155,0.1995,0.2884,0.1302,0.2359,0.2384,0.2341,0.3207,0.2362,1


==> ecir25/figs/heatmap/cw09_pre.csv <==
1,0.8568,0.3326,0.8226,0.6703,0.4533,0.6115,0.7104,0.435,0.3581
0.6846,1,-0.004,0.6655,0.8192,0.1183,0.6913,0.5332,0.6037,0.4932
0.2692,0.0846,1,0.4364,0.0718,0.9409,0.088,0.3866,-0.2033,-0.1831
0.9048,0.6466,0.2988,1,0.8181,0.5785,0.7912,0.8648,0.4217,0.3261
0.5897,0.8939,0.0965,0.611,1,0.2258,0.894,0.6834,0.6162,0.4901
0.3637,0.1561,0.7957,0.4055,0.1497,1,0.3382,0.635,-0.0469,-0.0673
0.5995,0.7447,0.1092,0.6522,0.7765,0.2993,1,0.8492,0.5862,0.464
0.6781,0.5546,0.2674,0.7618,0.5444,0.4481,0.7223,1,0.4114,0.3143
0.3066,0.4306,-0.1545,0.2949,0.4251,-0.0431,0.4029,0.2817,1,0.8785
0.2594,0.3562,-0.1369,0.2463,0.3475,-0.0566,0.3162,0.2172,0.7506,1


==> ecir25/figs/heatmap/dl_post.csv <==
1,0.1813,-0.0411,0.8636,0.3936,0.1618,0.1389,0.2293,0.158,0.2274
0.3501,1,0.6592,0.1702,0.7343,0.3798,0.3587,0.4279,0.2095,0.3537
0.1542,0.5069,1,-0.075,0.2645,0.5055,0.3417,0.3491,0.2139,0.2404
0.1542,0.2771,0.0898,1,0.39,0.0607,0.1782,0.2574,0.2122,0.277
0.4278,0.8441,0.4223,0.3694,1,0.3894,0.1773,0.2919,0.2214,0.3194
0.2564,0.4184,0.7363,0.1723,0.3887,1,0.3474,0.3341,0.2726,0.3151
0.1993,0.1954,0.2178,0.2062,0.1443,0.2255,1,0.6509,0.5848,0.6057
0.2083,0.2268,0.2182,0.2075,0.1843,0.2328,0.454,1,0.6736,0.6209
0.128,0.0803,0.1276,0.1572,0.0911,0.1568,0.3514,0.4394,1,0.5328
0.2307,0.2234,0.1735,0.2521,0.2152,0.2139,0.4446,0.4149,0.3329,1


==> ecir25/figs/heatmap/dl_pre.csv <==
1,0.8424,-0.2848,-0.0554,0.1882,0.1542,0.7253,0.7725,0.4258,0.2727
0.6837,1,-0.5349,-0.3079,0.2573,-0.1059,0.8774,0.6455,0.621,0.4628
-0.1983,-0.2878,1,0.3579,-0.0391,0.8266,-0.4631,-0.1749,-0.4681,-0.4443
0.1149,0.0546,0.2229,1,0.6184,0.3773,-0.1396,0.1342,-0.2167,-0.1727
0.2301,0.5193,0.0485,0.3067,1,0.1582,0.3379,0.2583,0.2575,0.1854
0.0758,-0.0266,0.6521,0.2788,0.0941,1,0.0491,0.3502,-0.2424,-0.2731
0.5724,0.7152,-0.241,0.1564,0.4725,0.107,1,0.8221,0.5597,0.4195
0.5974,0.4979,-0.1095,0.2637,0.2388,0.2169,0.6332,1,0.33,0.2211
0.2963,0.3915,-0.25,-0.0135,0.2635,-0.1372,0.3542,0.2127,1,0.7829
0.1745,0.2619,-0.2628,0.0144,0.1755,-0.1645,0.2667,0.1401,0.6013,1


==> ecir25/figs/heatmap/foo.csv <==
1,0.2075,0.0516,0.9847,0.2189,-0.0006,-0.0398,0.0912,0.2191,0.0944,
0.1664,1,0.4091,0.2038,0.5527,0.2574,0.1328,0.2565,0.2428,0.1978,
-0.0177,0.3844,1,0.0457,0.1647,0.6303,0.3498,0.4219,0.3311,0.4159,
0.7821,0.1478,0.0138,1,0.2363,0.007,-0.0281,0.0903,0.2204,0.1047,
0.1181,0.7103,0.3818,0.1401,1,0.3147,0.01,0.1282,0.157,0.0867,
-0.0392,0.3688,0.6798,-0.0157,0.4071,1,0.2134,0.3387,0.3023,0.3001,
0.0389,0.1463,0.2733,0.0489,0.1901,0.2165,1,0.4587,0.309,0.3156,
0.0524,0.2221,0.2972,0.0779,0.2564,0.2714,0.3251,1,0.3876,0.4502,
0.2129,0.2391,0.2395,0.2425,0.2202,0.2224,0.2237,0.2773,1,0.3539,
0.1155,0.1995,0.2884,0.1302,0.2359,0.2384,0.2341,0.3207,0.2362,1,
1,0.8568,0.3326,0.8226,0.6703,0.4533,0.6115,0.7104,0.435,0.3581,
0.6846,1,-0.004,0.6655,0.8192,0.1183,0.6913,0.5332,0.6037,0.4932,
0.2692,0.0846,1,0.4364,0.0718,0.9409,0.088,0.3866,-0.2033,-0.1831,
0.9048,0.6466,0.2988,1,0.8181,0.5785,0.7912,0.8648,0.4217,0.3261,
0.5897,0.8939,0.0965,0.611,1,0.2258,0.894,0.6834,0.6162,0.4901,
0.3637,0.1561,0.7957,0.4055,0.1497,1,0.3382,0.635,-0.0469,-0.0673,
0.5995,0.7447,0.1092,0.6522,0.7765,0.2993,1,0.8492,0.5862,0.464,
0.6781,0.5546,0.2674,0.7618,0.5444,0.4481,0.7223,1,0.4114,0.3143,
0.3066,0.4306,-0.1545,0.2949,0.4251,-0.0431,0.4029,0.2817,1,0.8785,
0.2594,0.3562,-0.1369,0.2463,0.3475,-0.0566,0.3162,0.2172,0.7506,1,
1,0.1813,-0.0411,0.8636,0.3936,0.1618,0.1389,0.2293,0.158,0.2274,
0.3501,1,0.6592,0.1702,0.7343,0.3798,0.3587,0.4279,0.2095,0.3537,
0.1542,0.5069,1,-0.075,0.2645,0.5055,0.3417,0.3491,0.2139,0.2404,
0.1542,0.2771,0.0898,1,0.39,0.0607,0.1782,0.2574,0.2122,0.277,
0.4278,0.8441,0.4223,0.3694,1,0.3894,0.1773,0.2919,0.2214,0.3194,
0.2564,0.4184,0.7363,0.1723,0.3887,1,0.3474,0.3341,0.2726,0.3151,
0.1993,0.1954,0.2178,0.2062,0.1443,0.2255,1,0.6509,0.5848,0.6057,
0.2083,0.2268,0.2182,0.2075,0.1843,0.2328,0.454,1,0.6736,0.6209,
0.128,0.0803,0.1276,0.1572,0.0911,0.1568,0.3514,0.4394,1,0.5328,
0.2307,0.2234,0.1735,0.2521,0.2152,0.2139,0.4446,0.4149,0.3329,1,
1,0.8424,-0.2848,-0.0554,0.1882,0.1542,0.7253,0.7725,0.4258,0.2727,
0.6837,1,-0.5349,-0.3079,0.2573,-0.1059,0.8774,0.6455,0.621,0.4628,
-0.1983,-0.2878,1,0.3579,-0.0391,0.8266,-0.4631,-0.1749,-0.4681,-0.4443,
0.1149,0.0546,0.2229,1,0.6184,0.3773,-0.1396,0.1342,-0.2167,-0.1727,
0.2301,0.5193,0.0485,0.3067,1,0.1582,0.3379,0.2583,0.2575,0.1854,
0.0758,-0.0266,0.6521,0.2788,0.0941,1,0.0491,0.3502,-0.2424,-0.2731,
0.5724,0.7152,-0.241,0.1564,0.4725,0.107,1,0.8221,0.5597,0.4195,
0.5974,0.4979,-0.1095,0.2637,0.2388,0.2169,0.6332,1,0.33,0.2211,
0.2963,0.3915,-0.25,-0.0135,0.2635,-0.1372,0.3542,0.2127,1,0.7829,
0.1745,0.2619,-0.2628,0.0144,0.1755,-0.1645,0.2667,0.1401,0.6013,1,
0.3615342893,0.3246853652,0.3787937709,0.3473910256,0.1167736821,0.4409056139,0.003273846282,0.07898376501,0.1338351676,0.03617430382,
0.1462446564,0.2664167101,0.5456080424,0.1362598117,0.08313849731,0.6057435338,0.02012178689,0.0681311968,0.1049375535,0.006538258765,
0.5624539913,0.1509752974,-0.1961810398,0.568413449,0.08867781645,-0.1620645983,-0.00354902548,-0.02862391973,0.2155148905,0.04226584174,
0.3252259192,0.456972034,0.3383617146,0.318337263,0.1467216088,0.1829048014,0.06339378266,0.06414027334,0.1535553468,0.03584664522,
0.1523504389,0.3938682298,0.5259141989,0.1416296875,0.1181402485,0.3376403736,0.0720164916,0.0462896616,0.1162997705,-0.006081603268,
0.5735672423,0.2553668487,-0.09921820455,0.5757220709,0.1399861738,-0.1076723264,-0.007192572012,-0.02950346936,0.2096365728,0.05078462572,
0.1450689699,0.4378507023,0.4396347892,0.1339019536,0.169310304,0.2517526142,0.04644987848,0.002558673933,0.062902798,0.002561881535,
0.3585485996,0.4429205317,0.2718619598,0.3473450603,0.2072161737,0.1213705454,0.01478428825,-0.003222167809,0.09899550606,0.03713886219,
0.01328376649,0.1796708892,0.4346516283,0.001949716131,0.06176720013,0.2874888513,0.003414308841,0.02130119891,0.003679806446,-0.03535274564,
0.02037943738,0.1207694526,0.308823026,0.007291597994,0.01194113715,0.2031862769,-0.03122534612,-0.01720719127,-0.02057025898,-0.05935329876,
0.4458322199,0.6798299483,0.6951555966,0.4088027731,0.6132855874,0.5014273483,0.3224078935,0.4567072199,0.2530492731,0.383414581,
0.2065696795,0.6812824426,0.9215026673,0.1285269313,0.4186480159,0.5492665841,0.4117031462,0.4152004632,0.2525957923,0.3505310083,
0.3088934155,-0.2907801434,-0.6513672569,0.2970129696,0.008037648317,-0.3581777884,-0.1960931806,-0.1624324696,-0.1405074476,-0.0515259401,
0.1440394631,-0.06800950518,-0.4225766211,0.121732705,0.2308440605,0.04689021292,-0.1245338011,-0.1973922426,-0.0909221095,-0.1195895102,
0.1344066859,0.2009459177,0.1059936788,0.06534631651,0.3287598286,0.4785358426,0.1806793063,0.01183519368,0.04433190738,0.1148402527,
0.4977589153,0.06411665758,-0.2844502013,0.4587642168,0.3187495045,-0.05438788962,-0.03454664256,0.05818140143,0.002830286666,0.1287230294,
0.1572580115,0.6889956693,0.8267478669,0.0920765773,0.4147281585,0.502779489,0.3236831151,0.382786785,0.2110637617,0.2902202333,
0.3432836861,0.633284994,0.5330088723,0.3015525562,0.5630981182,0.4213138627,0.2161360895,0.3773320492,0.2274135696,0.304446261,
-0.07286535806,0.4213243428,0.5781169517,-0.08565401886,0.1762048687,0.3637534836,0.2809303184,0.1751592961,0.110924412,0.1886367266,
-0.07497346425,0.2417568793,0.4303112447,-0.1279286332,0.0152962665,0.2311482353,0.2577267865,0.1439212815,0.002947804243,0.1082570044,
0.4881445585,0.582177038,0.3581091566,0.4878078842,0.6639131719,0.2819201701,-0.02840240203,0.3245043115,0.199663563,0.3003709611,
0.5243522295,0.6721656998,0.6459936076,0.4990760458,0.6124600511,0.4591287098,-0.07667391041,0.3345200434,0.1897201239,0.3659148192,
0.32947513,0.1226624677,-0.2721563964,0.3508485053,0.3377408966,-0.1155133207,0.06268031381,0.09286778453,0.2200781637,0.1269895951,
0.2836360733,0.3745105231,0.3945352598,0.3118439559,0.5817572,0.5830557967,-0.03220968806,0.3095019662,0.3183439566,0.3038434866,
0.3070124014,0.2880674825,0.5853218503,0.3294326272,0.4044000089,0.7201619686,-0.06965571149,0.258976913,0.2562262877,0.2921766776,
0.6723052339,0.3859791907,0.001253602327,0.7128167506,0.5989590244,0.08480411004,0.03953200207,0.2033653176,0.2834315834,0.2563251757,
0.5694103058,0.510685202,0.5119342123,0.6025146868,0.5902262515,0.4740701056,-0.02776284279,0.313092994,0.2883773442,0.3416613501,
0.5921194349,0.4918716799,0.2964133823,0.6362263194,0.6566553739,0.3218120107,0.02354673359,0.305947873,0.2976431432,0.3003311032,
0.2223160641,0.2739619802,0.4071961865,0.2174547407,0.232233216,0.3435187053,-0.03214651619,0.1480312448,0.06769480379,0.2164565798,
0.146720609,0.1758121162,0.2972037773,0.1449963312,0.1421061556,0.2554277381,-0.06638117114,0.08342976243,-0.01500989361,0.1155427714,
1,0.5513,0.07,0.9724,0.6512,0.0707,0.0382,0.2304,0.2194,0.237,
0.5302,1,0.3536,0.447,0.8538,0.1124,0.0057,0.2749,0.2755,0.3325,
0.2862,0.3378,1,0.0613,0.2368,0.7932,-0.0861,0.2769,0.1061,0.3,
0.9744,0.5101,0.2705,1,0.624,0.1044,0.0446,0.2316,0.2194,0.2323,
0.5508,0.9397,0.3023,0.5398,1,0.2359,0.0388,0.3107,0.333,0.3378,
0.2688,0.2996,0.9257,0.2644,0.2787,1,-0.0912,0.2203,0.1232,0.2456,
0.4701,0.4202,0.3937,0.453,0.3928,0.3524,1,0.1266,0.2334,0.0502,
0.2992,0.2249,0.1685,0.2887,0.2076,0.1499,0.2633,1,0.399,0.6746,
0.2826,0.2173,0.1061,0.2801,0.2302,0.0925,0.2512,0.2565,1,0.4567,
0.2998,0.2655,0.2306,0.2838,0.2436,0.1974,0.3332,0.4692,0.2944,1,
1,0.8532,0.125,0.5747,0.2849,0.4273,0.5039,0.5913,0.2978,0.1951,
0.7237,1,0.042,0.5355,0.5402,0.3998,0.6602,0.5808,0.4801,0.3373,
0.1475,0.1517,1,0.385,0.3074,0.713,0.1595,0.2548,0.2209,-0.0823,
0.61,0.5223,0.2331,1,0.7456,0.5398,0.6349,0.6832,0.2693,0.1982,
0.4126,0.6621,0.3333,0.529,1,0.4415,0.7018,0.5261,0.4346,0.3334,
0.35,0.3016,0.6196,0.4518,0.3531,1,0.7194,0.7806,0.1488,0.0713,
0.4908,0.5633,0.2031,0.6068,0.6179,0.5692,1,0.895,0.4074,0.2766,
0.5203,0.4679,0.2209,0.6682,0.4442,0.5489,0.723,1,0.2925,0.1946,
0.2609,0.3507,0.0137,0.2075,0.327,0.1309,0.3023,0.2354,1,0.8517,
0.1988,0.2653,-0.0169,0.1515,0.2546,0.069,0.2129,0.1648,0.7228,1,
,,,,,,,,,,
,,,,,,,,,,
-0.1983,-0.2907801434,-0.6513672569,-0.3079,-0.0391,-0.3581777884,-0.4631,-0.1973922426,-0.4681,-0.4443,MIN
1,1,1,1,1,1,1,1,1,1,MAX


==> ecir25/figs/heatmap/pre_post_pearsons_CW.csv <==
0.3615342893,0.3246853652,0.3787937709,0.3473910256,0.1167736821,0.4409056139,0.003273846282,0.07898376501,0.1338351676,0.03617430382
0.1462446564,0.2664167101,0.5456080424,0.1362598117,0.08313849731,0.6057435338,0.02012178689,0.0681311968,0.1049375535,0.006538258765
0.5624539913,0.1509752974,-0.1961810398,0.568413449,0.08867781645,-0.1620645983,-0.00354902548,-0.02862391973,0.2155148905,0.04226584174
0.3252259192,0.456972034,0.3383617146,0.318337263,0.1467216088,0.1829048014,0.06339378266,0.06414027334,0.1535553468,0.03584664522
0.1523504389,0.3938682298,0.5259141989,0.1416296875,0.1181402485,0.3376403736,0.0720164916,0.0462896616,0.1162997705,-0.006081603268
0.5735672423,0.2553668487,-0.09921820455,0.5757220709,0.1399861738,-0.1076723264,-0.007192572012,-0.02950346936,0.2096365728,0.05078462572
0.1450689699,0.4378507023,0.4396347892,0.1339019536,0.169310304,0.2517526142,0.04644987848,0.002558673933,0.062902798,0.002561881535
0.3585485996,0.4429205317,0.2718619598,0.3473450603,0.2072161737,0.1213705454,0.01478428825,-0.003222167809,0.09899550606,0.03713886219
0.01328376649,0.1796708892,0.4346516283,0.001949716131,0.06176720013,0.2874888513,0.003414308841,0.02130119891,0.003679806446,-0.03535274564
0.02037943738,0.1207694526,0.308823026,0.007291597994,0.01194113715,0.2031862769,-0.03122534612,-0.01720719127,-0.02057025898,-0.05935329876


==> ecir25/figs/heatmap/pre_post_pearsons_DL.csv <==
0.4458322199,0.6798299483,0.6951555966,0.4088027731,0.6132855874,0.5014273483,0.3224078935,0.4567072199,0.2530492731,0.383414581
0.2065696795,0.6812824426,0.9215026673,0.1285269313,0.4186480159,0.5492665841,0.4117031462,0.4152004632,0.2525957923,0.3505310083
0.3088934155,-0.2907801434,-0.6513672569,0.2970129696,0.008037648317,-0.3581777884,-0.1960931806,-0.1624324696,-0.1405074476,-0.0515259401
0.1440394631,-0.06800950518,-0.4225766211,0.121732705,0.2308440605,0.04689021292,-0.1245338011,-0.1973922426,-0.0909221095,-0.1195895102
0.1344066859,0.2009459177,0.1059936788,0.06534631651,0.3287598286,0.4785358426,0.1806793063,0.01183519368,0.04433190738,0.1148402527
0.4977589153,0.06411665758,-0.2844502013,0.4587642168,0.3187495045,-0.05438788962,-0.03454664256,0.05818140143,0.002830286666,0.1287230294
0.1572580115,0.6889956693,0.8267478669,0.0920765773,0.4147281585,0.502779489,0.3236831151,0.382786785,0.2110637617,0.2902202333
0.3432836861,0.633284994,0.5330088723,0.3015525562,0.5630981182,0.4213138627,0.2161360895,0.3773320492,0.2274135696,0.304446261
-0.07286535806,0.4213243428,0.5781169517,-0.08565401886,0.1762048687,0.3637534836,0.2809303184,0.1751592961,0.110924412,0.1886367266
-0.07497346425,0.2417568793,0.4303112447,-0.1279286332,0.0152962665,0.2311482353,0.2577267865,0.1439212815,0.002947804243,0.1082570044


==> ecir25/figs/heatmap/pre_post_pearsons_RB.csv <==
0.4881445585,0.582177038,0.3581091566,0.4878078842,0.6639131719,0.2819201701,-0.02840240203,0.3245043115,0.199663563,0.3003709611
0.5243522295,0.6721656998,0.6459936076,0.4990760458,0.6124600511,0.4591287098,-0.07667391041,0.3345200434,0.1897201239,0.3659148192
0.32947513,0.1226624677,-0.2721563964,0.3508485053,0.3377408966,-0.1155133207,0.06268031381,0.09286778453,0.2200781637,0.1269895951
0.2836360733,0.3745105231,0.3945352598,0.3118439559,0.5817572,0.5830557967,-0.03220968806,0.3095019662,0.3183439566,0.3038434866
0.3070124014,0.2880674825,0.5853218503,0.3294326272,0.4044000089,0.7201619686,-0.06965571149,0.258976913,0.2562262877,0.2921766776
0.6723052339,0.3859791907,0.001253602327,0.7128167506,0.5989590244,0.08480411004,0.03953200207,0.2033653176,0.2834315834,0.2563251757
0.5694103058,0.510685202,0.5119342123,0.6025146868,0.5902262515,0.4740701056,-0.02776284279,0.313092994,0.2883773442,0.3416613501
0.5921194349,0.4918716799,0.2964133823,0.6362263194,0.6566553739,0.3218120107,0.02354673359,0.305947873,0.2976431432,0.3003311032
0.2223160641,0.2739619802,0.4071961865,0.2174547407,0.232233216,0.3435187053,-0.03214651619,0.1480312448,0.06769480379,0.2164565798
0.146720609,0.1758121162,0.2972037773,0.1449963312,0.1421061556,0.2554277381,-0.06638117114,0.08342976243,-0.01500989361,0.1155427714


==> ecir25/figs/heatmap/robust_post.csv <==
1,0.5513,0.07,0.9724,0.6512,0.0707,0.0382,0.2304,0.2194,0.237
0.5302,1,0.3536,0.447,0.8538,0.1124,0.0057,0.2749,0.2755,0.3325
0.2862,0.3378,1,0.0613,0.2368,0.7932,-0.0861,0.2769,0.1061,0.3
0.9744,0.5101,0.2705,1,0.624,0.1044,0.0446,0.2316,0.2194,0.2323
0.5508,0.9397,0.3023,0.5398,1,0.2359,0.0388,0.3107,0.333,0.3378
0.2688,0.2996,0.9257,0.2644,0.2787,1,-0.0912,0.2203,0.1232,0.2456
0.4701,0.4202,0.3937,0.453,0.3928,0.3524,1,0.1266,0.2334,0.0502
0.2992,0.2249,0.1685,0.2887,0.2076,0.1499,0.2633,1,0.399,0.3746
0.2826,0.2173,0.1061,0.2801,0.2302,0.0925,0.2512,0.2565,1,0.2567
0.2998,0.2655,0.2306,0.2838,0.2436,0.1974,0.3332,0.4692,0.2944,1


==> ecir25/figs/heatmap/robust_pre.csv <==
1,0.8532,0.125,0.5747,0.2849,0.4273,0.5039,0.5913,0.2978,0.1951
0.7237,1,0.042,0.5355,0.5402,0.3998,0.6602,0.5808,0.4801,0.3373
0.1475,0.1517,1,0.385,0.3074,0.713,0.1595,0.2548,0.2209,-0.0823
0.61,0.5223,0.2331,1,0.7456,0.5398,0.6349,0.6832,0.2693,0.1982
0.4126,0.6621,0.3333,0.529,1,0.4415,0.7018,0.5261,0.4346,0.3334
0.35,0.3016,0.6196,0.4518,0.3531,1,0.7194,0.7806,0.1488,0.0713
0.4908,0.5633,0.2031,0.6068,0.6179,0.5692,1,0.895,0.4074,0.2766
0.5203,0.4679,0.2209,0.6682,0.4442,0.5489,0.723,1,0.2925,0.1946
0.2609,0.3507,0.0137,0.2075,0.327,0.1309,0.3023,0.2354,1,0.8517
0.1988,0.2653,-0.0169,0.1515,0.2546,0.069,0.2129,0.1648,0.7228,1


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

